Neutron Beam Shaping by Ghost Projection

We present a method to shape a neutron beam and project any specified target image using a single universal patterned mask that is transversely displaced. The method relies on ``ghost projection'', which is a reversed form of classical ghost imaging. A set of sub-mask regions that combine to construct the required beam shape is computed; illumination of each region with the determined exposure time projects the shaped beam. We demonstrate this method experimentally, using the Dingo neutron imaging beamline at the OPAL nuclear research reactor (Australia). The ability to shape a neutron beam ``on demand'' allows selective dose delivery away from sensitive areas of samples, such as in cultural heritage artifacts. It also benefits irradiation techniques, e.g., in testing resilience of electronic components for space and defense technologies or neutron therapies.

==> initialPRLReview.txt <==
----------------------------------------------------------------------
Report of Referee A -- LZ18370/Kingston
----------------------------------------------------------------------

Shaping the Neutron beam lies at the heart of further applications, as
the author mentioned: The ability to arbitrarily shape neutron beams
would enable accurate illumination of patterns onto sample surfaces
and volumetrically tunable autoradiography…”.

The manuscript presents a method to shape a neutron beam and project
any specified target image using a single universal patterned mask
that is transversely displaced. The method relies on “ghost
projection”, which is a reversed form of classical ghost imaging. The
hard part of the experimental technique is already done by the
existing setup of Dingo neutron imaging beamline at the OPAL nuclear
research reactor (Australia). And the theory part is formed by
combining the ghost imaging [27] and single-pixel camera imaging [28]
as the author cited. In my understanding, the work has not a general
readership and much general interest. Besides, I cannot see a large
significance to advance the specific field of neutron beam physics. I
also don’t see immediate technological applications either. I am
interested in the three potential applications proposed in the
introduction part, but none of them are demonstrated in the current
manuscript.

I think this work might better be suited to be published in a
specialized optical journal but it is not a significant leap that
deserves the attention of the broader community through a publication
in PRL.

There are some comments may improve the manuscript:

1, Fig. 3 (a) shows 4 different masks but only one of them has been
discussed. The masks include random binary masks with uncorrelated
pixels, and statistically-fractal random binary masks with α = -0.5,
-0.75, and -1. The manuscript only discussed the effect of the mask
with α=-1 shown in Fig. 3 (b), while the effects of the other 3 masks
are not shown in this manuscript. It seems that the effect of α=-1 is
better than the rest of the three, but what will happen when α is
smaller than -1?

2, the camera used in this work ASI2600MC PRO color camera has the
IMX571 CMOS sensor which has a 3.76um pixel size. The claimed
effective pixel size in this manuscript is 15.6um which is smaller
than 5x5 binning and larger than 4x4 binning. Considering that a
mirror is necessary to avoid interference from strong neutron beams on
the camera, I believe that additional elements are used in this work.
If it is true, the position and parameters of such components should
be shown in the manuscript.

3, The obtained images lack calculation and analysis of resolution and
SNR. Resolution is an important performance indicator for projection,
The resolution represented by, for example, each millimeter pair
should be presented in the manuscript. The SNR analysis of the ghost
projection experiment has been done in [Optica 10.8 (2023):
1067-1073]. The current manuscript extends the technique with the
neutron beam source.

4. The neutron scintillator(6LiF/ZnS:Cu) as well as the Gd mask has
been proposed [J. Instr. 12 (2017)]. The scintillation detection
technology is also feasible for X-ray detection. The new advances of
the current manuscript should be clearer.

----------------------------------------------------------------------
Report of Referee B -- LZ18370/Kingston
----------------------------------------------------------------------

This manuscript presents the first experimental demonstration of
neutron beam shaping using ghost projection, a technique recently
explored in Ref. [17]. This experimental work is a valuable
continuation of the theoretical and simulation study presented in Ref.
[17]. It demonstrates a solid level of scientific rigor and has the
potential to contribute meaningfully to the community, making it a
suitable candidate for publication in Physical Review Letters.

The manuscript provides a clear description of the ghost projection
method, which employs a single random mask translated in a direction
transverse to the neutron beam propagation. Each mask position is
treated as a basis, corresponding to an unknown weight that linearly
combines to construct the target image. Numerical methods are used to
calculate these weights, which are then applied to construct the
target image. Notably, the translation of a single mask generates an
overcomplete set of measurements. The authors offer insights into how
this overcompleteness, when paired with sparsity priors, can be
advantageous for the reconstruction process.

Overall, the paper is clearly written and presents results that are
likely to be of interest to the field. There are a few points that
could benefit from additional elaboration:

How is the random mask selected? There is a reference to past
publications [24,25], but it would still be useful to explain why one
needs a large fractal mask, and what happens when a less-than-large
fractal mask is chosen?

How are the translation distances chosen? Fig. 6 shows the results
using increasing numbers of stage positions. When choosing a subset of
stage positions, does that selection affect the quality of the result?

Addressing these points would further enhance the clarity and
completeness of the manuscript, ensuring a stronger impact on the
readership.

----------------------------------------------------------------------
Report of Referee C -- LZ18370/Kingston
----------------------------------------------------------------------

The manuscript claims to demonstrate a method for shaping neutron
beams using “ghost projection,” described as the reverse process of
classical ghost imaging, specifically computational ghost imaging. In
computational ghost imaging, random patterns generated on a computer
are imprinted on an optical beam using a spatial light modulator
(SLM). The diffracted beam from the SLM is split into two beams: one
is detected with a CCD, while the other passes through an object
(mask) and is detected with a bucket detector lacking spatial
resolution. By correlating the CCD frames with the bucket detector’s
signals, the object’s image emerges in the time-integrated
correlation.

In this work, the authors aim to use ghost projection to generate a
particle beam with a specific spatial profile instead of imaging an
object. The technique involves passing the particle beam through a
series of random patterns, which, when properly weighted, produce the
desired beam shape. While this concept is not new and has been
previously demonstrated for x-rays, the authors extend its application
to neutron beams.

Although the authors claim this method can be used for neutron beam
shaping, its effectiveness is questionable. The beam profile I(x, y)
shown in Fig. 2 is weak and superimposed on a significant constant
background. In computational ghost imaging, this background is
subtracted due to the correlation-based approach. However, in ghost
projection, this subtraction is not feasible, resulting in a highly
inefficient beam-shaping process. Furthermore, the desired beam
profile is only observable after averaging multiple frames over time,
as individual frames contain random patterns. This reliance on time
integration raises concerns about its practicality, especially for
applications requiring real-time or single-shot operation. The authors
do not convincingly address how this method could be useful for
neutron-specific applications.

From a physics standpoint, the manuscript does not introduce new
ideas. Ghost projection is a well-documented technique, and its
application to neutrons is a straightforward extension of previous
work on x-rays. The new contribution here is the adaptation of this
method to neutron beams, but without a clear and strong application,
this extension does not justify publication in a high-impact journal
such as Physical Review Letters. The limitations in efficiency,
practicality, and novelty reduce the overall significance of the work.

In conclusion, I do not believe this manuscript meets the standards
for publication in PRL. A more technical journal focused on neutron
beam physics would be a better fit for this work.

==> responseToInitialPRLReview.txt <==
----------------------------------------------------------------------
Referee 1 -- LZ18370/Kingston
----------------------------------------------------------------------

REVIEWER COMMENT 1.1: The hard part of the experimental technique is already done by the existing setup of Dingo neutron imaging beamline at the OPAL nuclear research reactor (Australia). And the theory part is formed by combining the ghost imaging [27] and single-pixel camera imaging [28] as the author cited. In my understanding, the work has not a general readership and much general interest. Besides, I cannot see a large significance to advance the specific field of neutron beam physics. I also don’t see immediate technological applications either. I am interested in the three potential applications proposed in the introduction part, but none of them are demonstrated in the current manuscript.

RESPONSE TO REVIEWER COMMENT 1.1:

The significant investment of both money (>AU$100,000) and personnel hours was made, by the ANSTO authors and their institution specifically for the demonstration of ghost imaging and ghost projection. The work reported in this paper is the first project to utilise the new experimental rig.

The proposed method is the only in existence that constitutes a neutron-beam version of a spatial light modulator. We believe that "Controlled illumination and dose delivery", as mentioned in the first sentence of the main text, is a significant advance; we have created capability. On-demand beam shaping of arbitrary neutron-beam profiles did not exist in any form before this paper.

Several potential technological applications are mentioned in the first paragraph of the paper. They have not been demonstrated in this paper since it is a proof-of-concept paper, i.e., the first time the idea has even been demonstrated with neutrons. The potential applications serve only as motivation for this work. We believe that, while future work indeed, demonstration of these applications is beyond the scope of this paper.

REVIEWER COMMENT 1.2: Fig. 3 (a) shows 4 different masks but only one of them has been discussed. The masks include random binary masks with uncorrelated pixels, and statistically-fractal random binary masks with α = -0.5, -0.75, and -1. The manuscript only discussed the effect of the mask with α=-1 shown in Fig. 3 (b), while the effects of the other 3 masks are not shown in this manuscript. It seems that the effect of α=-1 is better than the rest of the three, but what will happen when α is smaller than -1?

RESPONSE TO REVIEWER COMMENT 1.2:

The four 10mm x 10mm Gd fractal patterns have been fabricated by the Paul Scherrer Institute (PSI) on a single substrate based on the drawings we provided them. Each pattern has an increasing degree of fractality according to the "alpha" value used in generation of the pattern. Due to the experimental conditions, (high-intensity but low resolution), only the pattern with the largest features, alpha = -1, had any resolvable features. We were therefore limited to using only this mask for the present ghost projection demonstration. The patterns with alpha < 1 (if features are resolvable) are useful to provide the higher spatial-resolution structure to the projected images.

We have added the following text to the paper where the mask scanning is described:
"""
High-intensity neutron flux with greater divergence (i.e., lower resolution) was selected as the experimental conditions to ensure signal-to-noise ratio was not an issue. Under these conditions, only the pattern with the largest features, $\alpha = -1$, had any resolvable features. We were therefore limited to using only this mask for the present ghost projection demonstration. 
"""

We have added a simulation section after the background section to show the effects/properties of each type of mask. This is particularly evident in the new Figure 7 and its associated text.

REVIEWER COMMENT 1.3: the camera used in this work ASI2600MC PRO color camera has the
IMX571 CMOS sensor which has a 3.76um pixel size. The claimed effective pixel size in this manuscript is 15.6um which is smaller than 5x5 binning and larger than 4x4 binning. Considering that a mirror is necessary to avoid interference from strong neutron beams on the camera, I believe that additional elements are used in this work. If it is true, the position and parameters of such components should be shown in the manuscript.

RESPONSE TO REVIEWER COMMENT 1.3:

We thanks the reviewers for pointing out this omission; there is an additional lens involved. We have modified the paragraph describing the detector system to include this as follows:
"""
The detector consisted of a $^6$LiF/ZnS:Cu scintillation screen of thickness 50$\mu$m, a mirror, and a ZWO ASI2600MM PRO Cooled camera, with a back-illuminated 16-bit CMOS sensor, that was placed out of the neutron beam. The CMOS camera has a $4176 \times 6248$ pixel array that was coupled with a Carl Zeiss 100 mm fixed focal length lens to achieve an effective pixel size of 15.6$\mu$m.
"""

REVIEWER COMMENT 1.4: The obtained images lack calculation and analysis of resolution and SNR. Resolution is an important performance indicator for projection, The resolution represented by, for example, each millimeter pair should be presented in the manuscript. The SNR analysis of the ghost projection experiment has been done in [Optica 10.8 (2023): 1067-1073]. The current manuscript extends the technique with the neutron beam source.

RESPONSE TO REVIEWER COMMENT 1.4:

We agree that analysis of the projected image properties is beneficial and should be included. In the new simualtion section we have compared preformance through root mean square error (RMSE), normalised, RMSE, resolution through Fourier ring correlation, and the "unwanted" transmission. In the experimental results section we have reported the normalised RMSE and resolution for comparison.

REVIEWER COMMENT 1.5: The neutron scintillator(6LiF/ZnS:Cu) as well as the Gd mask has been proposed [J. Instr. 12 (2017)]. The scintillation detection technology is also feasible for X-ray detection. The new advances of the current manuscript should be clearer.

RESPONSE TO REVIEWER COMMENT 1.5:

The neutron scintiallator and detector design and set-up were not novel in this work. Details were simply reported for completeness.


----------------------------------------------------------------------
Referee 2 -- LZ18370/Kingston
----------------------------------------------------------------------

REVIEWER COMMENT 2.1: How is the random mask selected? There is a reference to past
publications [24,25], but it would still be useful to explain why one needs a large fractal mask, and what happens when a less-than-large fractal mask is chosen?

RESPONSE TO REVIEWER COMMENT 2.1:

DMP SUGGESTS: We could include some extra explanation of why we work with a random-fractal mask, with reference to comments we have made along the same lines in earlier ghost-imaging and ghost-projection papers.

This is similar to comment 1.2 from referee 1. We have added a new simulation section to expore the properties of the different frctal masks. We have now explained why we only use the large fractal masks in the experiments (see quoted test in response to 1.2). We have also briefly mentioned why fractal masks were used in teh design:
"""
Fractal patterns have been shown to be beneficial in novel patterned illumination experiments when the precise field-of-view and resolution attainable are not known beforehand \cite{kingston2023optimizing}.
"""

REVIEWER COMMENT 2.2: How are the translation distances chosen? Fig. 6 shows the results using increasing numbers of stage positions. When choosing a subset of
stage positions, does that selection affect the quality of the result?

RESPONSE TO REVIEWER COMMENT 2.2:

The translation between mask positions giving the basis set was chosen to maximise the scanning range of the 2mm x 2mm subset window to cover the full 10mm x 10mm large-fractal mask. The stage positions required to produced each target image are calucalted by optimisation, solving the equations presented in the background section. We agree that this was perhaps presented too briefly. We have now included a simulation section to explore the methods to make mask position choices and their consequences more thoroughly.

----------------------------------------------------------------------
Referee 3 -- LZ18370/Kingston
----------------------------------------------------------------------

The authors do not convincingly address how this method could be useful for neutron-specific applications:

REVIEWER COMMENT 3.1: Although the authors claim this method can be used for neutron beam shaping, its effectiveness is questionable. The beam profile I(x, y) shown in Fig. 2 is weak and superimposed on a significant constant background. In computational ghost imaging, this background is subtracted due to the correlation-based approach. However, in ghost projection, this subtraction is not feasible, resulting in a highly inefficient beam-shaping process.

RESPONSE TO REVIEWER COMMENT 3.1:

No method for the arbitrary on-demand neutron beam shaping has existed hitherto.  We have demonstrated such arbitrary beam shaping.  Therefore our method is "effective" in the sense that it is the only method available for on-demand neutron beam shaping of arbitrary profiles.  Since it is the first proof-of-concept experiment, its effectiveness will be further improved through subsequent experiments.

We agree that the existence of the pedestal was not explained or explored properley. We have now included a simulation section to demonstrate that a pedestal free image can be produces at the cost of image fidelity. We present an optimisation scheme that can be tuned depending on the requirements for image fidelity or pedestal minimisation.

REVIEWER COMMENT 3.2: 
The desired beam profile is only observable after averaging multiple frames over time, as individual frames contain random patterns. This reliance on time
integration raises concerns about its practicality, especially for applications requiring real-time or single-shot operation. 

RESPONSE TO REVIEWER COMMENT 3.2:

We agree that the current implementation of the method is slow and not yet practical for real time applications. However, this was a proof-of-concept demonstration and there are no alternative methods available for on-demand shaping of arbitrary neutron-beam profiles. Improving the practicality of the approach, beyond the proof-of-concept given in the present paper, will be the topic of future work.


